Solving Bang-Bang Problems Using The Immersed Interface Method and Integer Programming

In this paper we study numerically solving optimal control problems with bang-bang control functions. We present a formal Lagrangian approach for solving the optimal control problem, and address difficulties encountered when numerically solving the state and adjoint equations by using the immersed interface method. We note that our numerical approach does not approximate the discontinuous control function with smooth functions, instead we solve the true bang-bang optimal control problem. Our approach for solving the optimal control problem uses an adjoint-based gradient. We use the gradient in our first-order trust-region method to generate a local minimizing control. We present detailed numerical results to demonstrate the effectiveness of our method.

==> plots/final.01/output.txt <==
relax time 5637.859375
trust time 218.09375
pde time: 720508.671875
grad_time 21.796875
total_time: 720748.5625
iters:415
firstobj:918.7615366310195
finalobj:30.508341783434023

==> plots/final.1/output.txt <==
relax time 5270.65625
trust time 8.703125
pde time: 72173.453125
grad_time 3.125
total_time: 72185.28125
iters:128
firstobj:739.2462597638374
finalobj:23.843604657670333

==> plots/final1/output.txt <==
relax time 7999.890625
trust time 1.3125
pde time: 9372.3125
grad_time 0.40625
total_time: 9374.03125
iters:18
firstobj:337.9329236682054
finalobj:37.86896393671441
